Uncertainty-Aware Fusion for Resilient Distributed Radar Sensing

Distributed radar sensing enables safe and resilient operation in mobile robotic and vehicular systems by combining multiple local views of the scene. In this paper, we consider a moving agent equipped with a frequency modulated continuous wave (FMCW) radar that fuses its local measurements with those of surrounding static radar sensors to reduce the uncertainty in target state estimation. The benefit of sharing measurements over capacity-limited wireless links come at the expense of two competing degradation mechanisms: quantization distortion, which increases the effective noise floor, and latency, which causes the received information to age. A unified framework is thus needed to quantify how individual radars contribute to uncertainty reduction under limited communication resources. To this end, we derive the Cramer-Rao lower bound (CRLB) for the fused target state by combining local Fisher information matrices (FIMs) through coordinate transformations, incorporating distortion bounds from rate-distortion theory and information aging via a state transition model. We show that the resulting expression reveals a fundamental tradeoff between update rate and quantization fidelity governed by the available channel capacity. Our numerical simulations illustrate this tradeoff and demonstrate that a careful choice of system parameters (e.g., selected radar systems, quantization, update rate) is necessary for maximum uncertainty reduction.

==> figures/data/crlb_decomposition.csv <==
tau,crlb_distortion_only,crlb_aging_only,crlb_combined
0.050000,2.710725,0.000211,2.710733
0.053908,2.668993,0.000265,2.669005
0.057816,2.628485,0.000327,2.628502
0.061723,2.589147,0.000398,2.589169
0.065631,2.550930,0.000478,2.550959
0.069539,2.513785,0.000569,2.513823
0.073447,2.477670,0.000670,2.477718
0.077355,2.442540,0.000783,2.442601
0.081263,2.408357,0.000907,2.408433
0.085170,2.375083,0.001045,2.375176
0.089078,2.342682,0.001195,2.342795
0.092986,2.311121,0.001359,2.311257
0.096894,2.280366,0.001538,2.280529
0.100802,2.250388,0.001731,2.250582
0.104709,2.221157,0.001941,2.221386
0.108617,2.192646,0.002166,2.192915
0.112525,2.164829,0.002408,2.165141
0.116433,2.137681,0.002667,2.138042
0.120341,2.111177,0.002945,2.111593
0.124248,2.085295,0.003241,2.085772
0.128156,2.060014,0.003556,2.060558
0.132064,2.035313,0.003891,2.035930
0.135972,2.011171,0.004246,2.011870
0.139880,1.987571,0.004623,1.988358
0.143788,1.964495,0.005020,1.965378
0.147695,1.941924,0.005440,1.942912
0.151603,1.919844,0.005883,1.920945
0.155511,1.898237,0.006349,1.899460
0.159419,1.877089,0.006838,1.878445
0.163327,1.856385,0.007352,1.857883
0.167234,1.836112,0.007892,1.837763
0.171142,1.816256,0.008457,1.818071
0.175050,1.796804,0.009048,1.798795
0.178958,1.777745,0.009665,1.779924
0.182866,1.759067,0.010310,1.761445
0.186774,1.740757,0.010984,1.743349
0.190681,1.722806,0.011685,1.725624
0.194589,1.705203,0.012416,1.708262
0.198497,1.687938,0.013176,1.691252
0.202405,1.671002,0.013966,1.674585
0.206313,1.654385,0.014787,1.658252
0.210220,1.638077,0.015639,1.642246
0.214128,1.622072,0.016524,1.626558
0.218036,1.606359,0.017440,1.611180
0.221944,1.590932,0.018389,1.596104
0.225852,1.575783,0.019372,1.581325
0.229760,1.560904,0.020389,1.566833
0.233667,1.546287,0.021441,1.552624
0.237575,1.531927,0.022527,1.538691
0.241483,1.517817,0.023649,1.525027
0.245391,1.503949,0.024808,1.511626
0.249299,1.490319,0.026003,1.498483
0.253206,1.476919,0.027235,1.485593
0.257114,1.463744,0.028504,1.472950
0.261022,1.450789,0.029812,1.460549
0.264930,1.438047,0.031159,1.448384
0.268838,1.425514,0.032545,1.436452
0.272745,1.413185,0.033970,1.424748
0.276653,1.401055,0.035436,1.413268
0.280561,1.389118,0.036942,1.402006
0.284469,1.377371,0.038489,1.390960
0.288377,1.365809,0.040078,1.380124
0.292285,1.354427,0.041710,1.369496
0.296192,1.343222,0.043383,1.359072
0.300100,1.332189,0.045100,1.348847
0.304008,1.321324,0.046860,1.338820
0.307916,1.310624,0.048664,1.328985
0.311824,1.300085,0.050513,1.319341
0.315731,1.289703,0.052406,1.309884
0.319639,1.279475,0.054344,1.300611
0.323547,1.269397,0.056328,1.291519
0.327455,1.259467,0.058358,1.282605
0.331363,1.249680,0.060435,1.273868
0.335271,1.240034,0.062558,1.265303
0.339178,1.230526,0.064729,1.256909
0.343086,1.221152,0.066948,1.248683
0.346994,1.211911,0.069214,1.240623
0.350902,1.202799,0.071529,1.232727
0.354810,1.193814,0.073893,1.224992
0.358717,1.184952,0.076305,1.217416
0.362625,1.176212,0.078768,1.209997
0.366533,1.167591,0.081280,1.202734
0.370441,1.159086,0.083842,1.195623
0.374349,1.150696,0.086455,1.188664
0.378257,1.142417,0.089119,1.181854
0.382164,1.134248,0.091834,1.175192
0.386072,1.126187,0.094600,1.168676
0.389980,1.118231,0.097419,1.162304
0.393888,1.110378,0.100289,1.156075
0.397796,1.102627,0.103212,1.149988
0.401703,1.094976,0.106187,1.144040
0.405611,1.087421,0.109215,1.138230
0.409519,1.079963,0.112297,1.132556
0.413427,1.072598,0.115431,1.127018
0.417335,1.065326,0.118620,1.121615
0.421242,1.058144,0.121862,1.116343
0.425150,1.051050,0.125158,1.111203
0.429058,1.044044,0.128509,1.106194
0.432966,1.037123,0.131914,1.101313
0.436874,1.030287,0.135374,1.096560
0.440782,1.023532,0.138889,1.091934
0.444689,1.016859,0.142459,1.087433
0.448597,1.010265,0.146084,1.083057
0.452505,1.003749,0.149765,1.078804
0.456413,0.997310,0.153501,1.074673
0.460321,0.990947,0.157293,1.070664
0.464228,0.984657,0.161140,1.066775
0.468136,0.978441,0.165044,1.063005
0.472044,0.972296,0.169003,1.059354
0.475952,0.966221,0.173019,1.055820
0.479860,0.960215,0.177091,1.052403
0.483768,0.954277,0.181219,1.049102
0.487675,0.948407,0.185403,1.045915
0.491583,0.942601,0.189644,1.042843
0.495491,0.936861,0.193942,1.039883
0.499399,0.931184,0.198295,1.037036
0.503307,0.925569,0.202706,1.034301
0.507214,0.920016,0.207173,1.031676
0.511122,0.914523,0.211696,1.029162
0.515030,0.909090,0.216276,1.026757
0.518938,0.903715,0.220913,1.024460
0.522846,0.898398,0.225606,1.022271
0.526754,0.893138,0.230355,1.020189
0.530661,0.887933,0.235161,1.018214
0.534569,0.882784,0.240023,1.016344
0.538477,0.877688,0.244942,1.014579
0.542385,0.872645,0.249916,1.012918
0.546293,0.867655,0.254947,1.011361
0.550200,0.862717,0.260034,1.009907
0.554108,0.857829,0.265177,1.008556
0.558016,0.852991,0.270375,1.007306
0.561924,0.848202,0.275629,1.006156
0.565832,0.843462,0.280939,1.005108
0.569739,0.838770,0.286304,1.004158
0.573647,0.834125,0.291724,1.003308
0.577555,0.829526,0.297199,1.002557
0.581463,0.824972,0.302729,1.001903
0.585371,0.820464,0.308314,1.001346
0.589279,0.816000,0.313953,1.000886
0.593186,0.811579,0.319646,1.000522
0.597094,0.807202,0.325393,1.000254
0.601002,0.802867,0.331194,1.000080
0.604910,0.798574,0.337049,1.000000
0.608818,0.794322,0.342957,1.000014
0.612725,0.790110,0.348918,1.000120
0.616633,0.785939,0.354931,1.000319
0.620541,0.781807,0.360997,1.000610
0.624449,0.777714,0.367116,1.000992
0.628357,0.773660,0.373286,1.001465
0.632265,0.769643,0.379507,1.002027
0.636172,0.765663,0.385780,1.002679
0.640080,0.761721,0.392104,1.003419
0.643988,0.757814,0.398478,1.004248
0.647896,0.753944,0.404903,1.005164
0.651804,0.750108,0.411377,1.006167
0.655711,0.746308,0.417901,1.007256
0.659619,0.742542,0.424474,1.008431
0.663527,0.738810,0.431096,1.009692
0.667435,0.735111,0.437766,1.011036
0.671343,0.731445,0.444484,1.012465
0.675251,0.727812,0.451250,1.013977
0.679158,0.724211,0.458063,1.015572
0.683066,0.720641,0.464922,1.017249
0.686974,0.717103,0.471828,1.019007
0.690882,0.713596,0.478779,1.020846
0.694790,0.710119,0.485776,1.022765
0.698697,0.706672,0.492818,1.024764
0.702605,0.703256,0.499905,1.026842
0.706513,0.699868,0.507035,1.028998
0.710421,0.696509,0.514209,1.031232
0.714329,0.693179,0.521426,1.033543
0.718236,0.689877,0.528686,1.035930
0.722144,0.686603,0.535987,1.038393
0.726052,0.683357,0.543330,1.040932
0.729960,0.680137,0.550715,1.043545
0.733868,0.676945,0.558140,1.046232
0.737776,0.673779,0.565604,1.048992
0.741683,0.670639,0.573109,1.051824
0.745591,0.667525,0.580652,1.054729
0.749499,0.664436,0.588234,1.057704
0.753407,0.661373,0.595854,1.060751
0.757315,0.658335,0.603511,1.063867
0.761222,0.655321,0.611205,1.067053
0.765130,0.652332,0.618935,1.070307
0.769038,0.649366,0.626701,1.073629
0.772946,0.646425,0.634502,1.077019
0.776854,0.643506,0.642338,1.080475
0.780762,0.640611,0.650207,1.083997
0.784669,0.637739,0.658110,1.087584
0.788577,0.634890,0.666046,1.091236
0.792485,0.632063,0.674014,1.094951
0.796393,0.629258,0.682014,1.098730
0.800301,0.626475,0.690045,1.102571
0.804208,0.623713,0.698106,1.106474
0.808116,0.620973,0.706197,1.110439
0.812024,0.618254,0.714318,1.114463
0.815932,0.615556,0.722467,1.118547
0.819840,0.612878,0.730644,1.122691
0.823747,0.610221,0.738849,1.126892
0.827655,0.607584,0.747081,1.131151
0.831563,0.604967,0.755339,1.135467
0.835471,0.602370,0.763622,1.139840
0.839379,0.599792,0.771931,1.144267
0.843287,0.597233,0.780264,1.148750
0.847194,0.594694,0.788621,1.153286
0.851102,0.592173,0.797001,1.157876
0.855010,0.589671,0.805404,1.162518
0.858918,0.587188,0.813828,1.167212
0.862826,0.584722,0.822274,1.171958
0.866733,0.582275,0.830741,1.176754
0.870641,0.579846,0.839228,1.181600
0.874549,0.577434,0.847734,1.186494
0.878457,0.575039,0.856259,1.191437
0.882365,0.572662,0.864803,1.196428
0.886273,0.570302,0.873364,1.201465
0.890180,0.567959,0.881942,1.206549
0.894088,0.565633,0.890537,1.211678
0.897996,0.563323,0.899147,1.216852
0.901904,0.561030,0.907773,1.222070
0.905812,0.558752,0.916413,1.227331
0.909719,0.556491,0.925067,1.232634
0.913627,0.554246,0.933735,1.237980
0.917535,0.552016,0.942415,1.243366
0.921443,0.549802,0.951107,1.248793
0.925351,0.547603,0.959811,1.254260
0.929259,0.545420,0.968526,1.259765
0.933166,0.543251,0.977252,1.265309
0.937074,0.541098,0.985986,1.270890
0.940982,0.538959,0.994731,1.276509
0.944890,0.536835,1.003483,1.282163
0.948798,0.534725,1.012244,1.287853
0.952705,0.532630,1.021012,1.293577
0.956613,0.530548,1.029787,1.299335
0.960521,0.528481,1.038568,1.305127
0.964429,0.526428,1.047355,1.310951
0.968337,0.524388,1.056146,1.316808
0.972244,0.522362,1.064943,1.322695
0.976152,0.520350,1.073743,1.328613
0.980060,0.518350,1.082546,1.334561
0.983968,0.516364,1.091353,1.340538
0.987876,0.514392,1.100161,1.346543
0.991784,0.512432,1.108971,1.352576
0.995691,0.510485,1.117783,1.358636
0.999599,0.508550,1.126595,1.364723
1.003507,0.506628,1.135407,1.370835
1.007415,0.504719,1.144218,1.376972
1.011323,0.502822,1.153029,1.383134
1.015230,0.500937,1.161838,1.389319
1.019138,0.499064,1.170645,1.395528
1.023046,0.497204,1.179449,1.401759
1.026954,0.495355,1.188251,1.408011
1.030862,0.493518,1.197048,1.414285
1.034770,0.491692,1.205842,1.420579
1.038677,0.489878,1.214631,1.426893
1.042585,0.488076,1.223414,1.433226
1.046493,0.486285,1.232193,1.439578
1.050401,0.484505,1.240965,1.445947
1.054309,0.482736,1.249730,1.452334
1.058216,0.480978,1.258489,1.458738
1.062124,0.479232,1.267240,1.465157
1.066032,0.477495,1.275983,1.471592
1.069940,0.475770,1.284718,1.478042
1.073848,0.474055,1.293443,1.484506
1.077756,0.472351,1.302160,1.490983
1.081663,0.470658,1.310866,1.497474
1.085571,0.468974,1.319563,1.503977
1.089479,0.467301,1.328248,1.510492
1.093387,0.465638,1.336923,1.517018
1.097295,0.463985,1.345586,1.523554
1.101202,0.462342,1.354237,1.530101
1.105110,0.460709,1.362876,1.536658
1.109018,0.459085,1.371502,1.543223
1.112926,0.457472,1.380115,1.549797
1.116834,0.455868,1.388715,1.556379
1.120741,0.454273,1.397300,1.562968
1.124649,0.452688,1.405871,1.569563
1.128557,0.451112,1.414428,1.576166
1.132465,0.449546,1.422969,1.582773
1.136373,0.447988,1.431495,1.589386
1.140281,0.446440,1.440005,1.596004
1.144188,0.444901,1.448499,1.602626
1.148096,0.443371,1.456977,1.609252
1.152004,0.441850,1.465437,1.615880
1.155912,0.440338,1.473881,1.622512
1.159820,0.438834,1.482307,1.629146
1.163727,0.437339,1.490715,1.635781
1.167635,0.435852,1.499105,1.642417
1.171543,0.434374,1.507476,1.649055
1.175451,0.432905,1.515829,1.655692
1.179359,0.431444,1.524163,1.662330
1.183267,0.429991,1.532477,1.668966
1.187174,0.428546,1.540771,1.675602
1.191082,0.427110,1.549046,1.682236
1.194990,0.425682,1.557300,1.688868
1.198898,0.424261,1.565534,1.695498
1.202806,0.422849,1.573746,1.702125
1.206713,0.421444,1.581938,1.708748
1.210621,0.420048,1.590108,1.715368
1.214529,0.418659,1.598257,1.721984
1.218437,0.417278,1.606384,1.728595
1.222345,0.415904,1.614489,1.735202
1.226253,0.414538,1.622571,1.741803
1.230160,0.413180,1.630631,1.748398
1.234068,0.411829,1.638668,1.754987
1.237976,0.410485,1.646682,1.761570
1.241884,0.409149,1.654673,1.768146
1.245792,0.407820,1.662640,1.774715
1.249699,0.406498,1.670583,1.781277
1.253607,0.405183,1.678503,1.787830
1.257515,0.403876,1.686399,1.794375
1.261423,0.402575,1.694270,1.800912
1.265331,0.401282,1.702117,1.807439
1.269238,0.399995,1.709939,1.813958
1.273146,0.398715,1.717736,1.820467
1.277054,0.397442,1.725508,1.826966
1.280962,0.396176,1.733255,1.833454
1.284870,0.394917,1.740977,1.839932
1.288778,0.393664,1.748673,1.846399
1.292685,0.392418,1.756344,1.852856
1.296593,0.391178,1.763989,1.859300
1.300501,0.389945,1.771607,1.865733
1.304409,0.388719,1.779200,1.872154
1.308317,0.387498,1.786766,1.878563
1.312224,0.386285,1.794306,1.884958
1.316132,0.385077,1.801820,1.891342
1.320040,0.383876,1.809307,1.897712
1.323948,0.382681,1.816767,1.904068
1.327856,0.381492,1.824200,1.910411
1.331764,0.380309,1.831606,1.916741
1.335671,0.379132,1.838986,1.923056
1.339579,0.377961,1.846337,1.929356
1.343487,0.376797,1.853662,1.935642
1.347395,0.375638,1.860959,1.941914
1.351303,0.374485,1.868229,1.948170
1.355210,0.373338,1.875471,1.954411
1.359118,0.372197,1.882686,1.960636
1.363026,0.371061,1.889873,1.966846
1.366934,0.369931,1.897032,1.973040
1.370842,0.368807,1.904163,1.979218
1.374749,0.367689,1.911266,1.985379
1.378657,0.366576,1.918341,1.991525
1.382565,0.365469,1.925388,1.997653
1.386473,0.364367,1.932407,2.003765
1.390381,0.363270,1.939398,2.009859
1.394289,0.362180,1.946361,2.015936
1.398196,0.361094,1.953295,2.021996
1.402104,0.360014,1.960201,2.028039
1.406012,0.358939,1.967078,2.034063
1.409920,0.357869,1.973927,2.040070
1.413828,0.356805,1.980748,2.046059
1.417735,0.355746,1.987540,2.052030
1.421643,0.354692,1.994304,2.057982
1.425551,0.353643,2.001039,2.063916
1.429459,0.352599,2.007746,2.069832
1.433367,0.351560,2.014424,2.075728
1.437275,0.350526,2.021073,2.081606
1.441182,0.349498,2.027694,2.087465
1.445090,0.348474,2.034287,2.093305
1.448998,0.347455,2.040850,2.099126
1.452906,0.346441,2.047385,2.104927
1.456814,0.345432,2.053892,2.110709
1.460721,0.344427,2.060370,2.116471
1.464629,0.343428,2.066819,2.122214
1.468537,0.342433,2.073239,2.127937
1.472445,0.341442,2.079631,2.133640
1.476353,0.340457,2.085995,2.139324
1.480261,0.339476,2.092330,2.144987
1.484168,0.338500,2.098636,2.150630
1.488076,0.337528,2.104914,2.156253
1.491984,0.336561,2.111163,2.161856
1.495892,0.335598,2.117384,2.167439
1.499800,0.334640,2.123576,2.173001
1.503707,0.333686,2.129740,2.178543
1.507615,0.332737,2.135875,2.184064
1.511523,0.331792,2.141982,2.189564
1.515431,0.330851,2.148061,2.195044
1.519339,0.329915,2.154111,2.200504
1.523246,0.328983,2.160133,2.205942
1.527154,0.328056,2.166127,2.211360
1.531062,0.327132,2.172093,2.216756
1.534970,0.326213,2.178030,2.222132
1.538878,0.325298,2.183940,2.227487
1.542786,0.324387,2.189821,2.232821
1.546693,0.323480,2.195675,2.238134
1.550601,0.322578,2.201500,2.243426
1.554509,0.321679,2.207297,2.248697
1.558417,0.320785,2.213067,2.253947
1.562325,0.319894,2.218809,2.259175
1.566232,0.319008,2.224523,2.264383
1.570140,0.318125,2.230210,2.269569
1.574048,0.317247,2.235868,2.274734
1.577956,0.316372,2.241500,2.279878
1.581864,0.315501,2.247104,2.285000
1.585772,0.314634,2.252680,2.290101
1.589679,0.313771,2.258229,2.295181
1.593587,0.312912,2.263751,2.300240
1.597495,0.312057,2.269245,2.305277
1.601403,0.311205,2.274713,2.310294
1.605311,0.310357,2.280153,2.315288
1.609218,0.309513,2.285566,2.320262
1.613126,0.308672,2.290952,2.325214
1.617034,0.307835,2.296312,2.330145
1.620942,0.307002,2.301644,2.335055
1.624850,0.306173,2.306950,2.339944
1.628758,0.305347,2.312230,2.344811
1.632665,0.304524,2.317483,2.349657
1.636573,0.303705,2.322709,2.354481
1.640481,0.302890,2.327909,2.359285
1.644389,0.302078,2.333082,2.364067
1.648297,0.301270,2.338230,2.368828
1.652204,0.300465,2.343351,2.373568
1.656112,0.299664,2.348446,2.378287
1.660020,0.298866,2.353515,2.382985
1.663928,0.298071,2.358559,2.387661
1.667836,0.297280,2.363576,2.392317
1.671743,0.296492,2.368568,2.396951
1.675651,0.295707,2.373534,2.401565
1.679559,0.294926,2.378475,2.406157
1.683467,0.294148,2.383390,2.410729
1.687375,0.293374,2.388280,2.415279
1.691283,0.292602,2.393145,2.419809
1.695190,0.291834,2.397984,2.424318
1.699098,0.291069,2.402798,2.428806
1.703006,0.290307,2.407588,2.433273
1.706914,0.289549,2.412352,2.437720
1.710822,0.288793,2.417092,2.442146
1.714729,0.288041,2.421807,2.446551
1.718637,0.287292,2.426497,2.450935
1.722545,0.286546,2.431163,2.455299
1.726453,0.285803,2.435805,2.459643
1.730361,0.285063,2.440422,2.463966
1.734269,0.284326,2.445015,2.468268
1.738176,0.283593,2.449584,2.472551
1.742084,0.282862,2.454128,2.476812
1.745992,0.282134,2.458649,2.481054
1.749900,0.281409,2.463146,2.485275
1.753808,0.280687,2.467619,2.489477
1.757715,0.279968,2.472069,2.493658
1.761623,0.279252,2.476495,2.497819
1.765531,0.278539,2.480898,2.501960
1.769439,0.277829,2.485277,2.506081
1.773347,0.277121,2.489633,2.510182
1.777255,0.276417,2.493966,2.514263
1.781162,0.275715,2.498276,2.518324
1.785070,0.275016,2.502563,2.522366
1.788978,0.274320,2.506828,2.526388
1.792886,0.273627,2.511069,2.530391
1.796794,0.272936,2.515288,2.534374
1.800701,0.272248,2.519484,2.538337
1.804609,0.271563,2.523658,2.542281
1.808517,0.270881,2.527810,2.546206
1.812425,0.270201,2.531939,2.550111
1.816333,0.269524,2.536046,2.553997
1.820240,0.268850,2.540131,2.557864
1.824148,0.268178,2.544195,2.561711
1.828056,0.267509,2.548236,2.565540
1.831964,0.266843,2.552256,2.569350
1.835872,0.266179,2.556254,2.573141
1.839780,0.265518,2.560231,2.576913
1.843687,0.264860,2.564186,2.580666
1.847595,0.264204,2.568120,2.584400
1.851503,0.263550,2.572033,2.588116
1.855411,0.262899,2.575924,2.591813
1.859319,0.262251,2.579795,2.595492
1.863226,0.261605,2.583645,2.599152
1.867134,0.260962,2.587473,2.602794
1.871042,0.260321,2.591282,2.606418
1.874950,0.259682,2.595069,2.610023
1.878858,0.259046,2.598836,2.613610
1.882766,0.258413,2.602583,2.617179
1.886673,0.257782,2.606310,2.620730
1.890581,0.257153,2.610016,2.624264
1.894489,0.256527,2.613702,2.627779
1.898397,0.255903,2.617368,2.631276
1.902305,0.255281,2.621014,2.634756
1.906212,0.254662,2.624641,2.638218
1.910120,0.254045,2.628248,2.641662
1.914028,0.253431,2.631835,2.645089
1.917936,0.252818,2.635403,2.648499
1.921844,0.252209,2.638951,2.651891
1.925752,0.251601,2.642480,2.655265
1.929659,0.250996,2.645990,2.658623
1.933567,0.250393,2.649480,2.661963
1.937475,0.249792,2.652952,2.665287
1.941383,0.249193,2.656405,2.668593
1.945291,0.248597,2.659839,2.671882
1.949198,0.248003,2.663254,2.675155
1.953106,0.247411,2.666651,2.678410
1.957014,0.246821,2.670029,2.681649
1.960922,0.246234,2.673389,2.684872
1.964830,0.245649,2.676731,2.688077
1.968737,0.245065,2.680054,2.691267
1.972645,0.244484,2.683359,2.694440
1.976553,0.243905,2.686647,2.697596
1.980461,0.243329,2.689916,2.700736
1.984369,0.242754,2.693167,2.703860
1.988277,0.242182,2.696401,2.706968
1.992184,0.241611,2.699617,2.710060
1.996092,0.241043,2.702815,2.713136
2.000000,0.240477,2.705997,2.716196


==> figures/data/posonly_distortion.csv <==
time,"$B=\infty$\,kB","$B=13.4$\,kB","$B=6.71$\,kB","$B=3.35$\,kB",Agent only
0.000000,3.20198130e-01,4.45602270e-01,5.13548657e-01,6.13754656e-01,3.22865268e+01
0.100503,3.17850333e-01,4.41277721e-01,5.08865076e-01,6.09015417e-01,3.16413133e+01
0.201005,3.15473969e-01,4.36966895e-01,5.04215214e-01,6.04320160e-01,3.10060952e+01
0.301508,3.13069600e-01,4.32671056e-01,4.99599859e-01,5.99669036e-01,3.03807936e+01
0.402010,3.10637834e-01,4.28391457e-01,4.95019773e-01,5.95062168e-01,2.97653299e+01
0.502513,3.08179328e-01,4.24129338e-01,4.90475690e-01,5.90499651e-01,2.91596256e+01
0.603015,3.05694784e-01,4.19885924e-01,4.85968313e-01,5.85981554e-01,2.85636023e+01
0.703518,3.03184952e-01,4.15662426e-01,4.81498317e-01,5.81507915e-01,2.79771821e+01
0.804020,3.00650630e-01,4.11460035e-01,4.77066348e-01,5.77078748e-01,2.74002869e+01
0.904523,2.98092661e-01,4.07279927e-01,4.72673020e-01,5.72694038e-01,2.68328390e+01
1.005025,2.95511936e-01,4.03123255e-01,4.68318917e-01,5.68353743e-01,2.62747612e+01
1.105528,2.92909393e-01,3.98991152e-01,4.64004593e-01,5.64057796e-01,2.57259760e+01
1.206030,2.90286013e-01,3.94884728e-01,4.59730567e-01,5.59806102e-01,2.51864066e+01
1.306533,2.87642825e-01,3.90805071e-01,4.55497331e-01,5.55598543e-01,2.46559762e+01
1.407035,2.84980900e-01,3.86753243e-01,4.51305341e-01,5.51434973e-01,2.41346086e+01
1.507538,2.82301351e-01,3.82730278e-01,4.47155024e-01,5.47315224e-01,2.36222275e+01
1.608040,2.79605335e-01,3.78737187e-01,4.43046772e-01,5.43239100e-01,2.31187571e+01
1.708543,2.76894048e-01,3.74774951e-01,4.38980946e-01,5.39206387e-01,2.26241221e+01
1.809045,2.74168726e-01,3.70844520e-01,4.34957875e-01,5.35216842e-01,2.21382473e+01
1.909548,2.71430639e-01,3.66946818e-01,4.30977857e-01,5.31270206e-01,2.16610579e+01
2.010050,2.68681096e-01,3.63082736e-01,4.27041154e-01,5.27366192e-01,2.11924797e+01
2.110553,2.65921439e-01,3.59253133e-01,4.23148001e-01,5.23504499e-01,2.07324387e+01
2.211055,2.63153041e-01,3.55458838e-01,4.19298597e-01,5.19684801e-01,2.02808615e+01
2.311558,2.60377304e-01,3.51700646e-01,4.15493114e-01,5.15906755e-01,1.98376750e+01
2.412060,2.57595658e-01,3.47979319e-01,4.11731689e-01,5.12170000e-01,1.94028067e+01
2.512563,2.54809560e-01,3.44295586e-01,4.08014431e-01,5.08474159e-01,1.89761847e+01
2.613065,2.52020486e-01,3.40650139e-01,4.04341420e-01,5.04818836e-01,1.85577375e+01
2.713568,2.49229936e-01,3.37043641e-01,4.00712704e-01,5.01203624e-01,1.81473944e+01
2.814070,2.46439425e-01,3.33476715e-01,3.97128304e-01,4.97628099e-01,1.77450852e+01
2.914573,2.43650488e-01,3.29949954e-01,3.93588214e-01,4.94091826e-01,1.73507404e+01
3.015075,2.40864667e-01,3.26463914e-01,3.90092400e-01,4.90594358e-01,1.69642912e+01
3.115578,2.38083519e-01,3.23019116e-01,3.86640802e-01,4.87135239e-01,1.65856698e+01
3.216080,2.35308608e-01,3.19616048e-01,3.83233335e-01,4.83714003e-01,1.62148088e+01
3.316583,2.32541503e-01,3.16255165e-01,3.79869892e-01,4.80330178e-01,1.58516421e+01
3.417085,2.29783775e-01,3.12936887e-01,3.76550340e-01,4.76983286e-01,1.54961043e+01
3.517588,2.27036997e-01,3.09661601e-01,3.73274528e-01,4.73672846e-01,1.51481312e+01
3.618090,2.24302740e-01,3.06429662e-01,3.70042283e-01,4.70398371e-01,1.48076595e+01
3.718593,2.21582571e-01,3.03241395e-01,3.66853414e-01,4.67159377e-01,1.44746273e+01
3.819095,2.18878052e-01,3.00097093e-01,3.63707713e-01,4.63955381e-01,1.41489737e+01
3.919598,2.16190733e-01,2.96997019e-01,3.60604957e-01,4.60785899e-01,1.38306393e+01
4.020101,2.13522160e-01,2.93941409e-01,3.57544910e-01,4.57650458e-01,1.35195661e+01
4.120603,2.10873861e-01,2.90930472e-01,3.54527324e-01,4.54548586e-01,1.32156978e+01
4.221106,2.08247356e-01,2.87964392e-01,3.51551940e-01,4.51479824e-01,1.29189796e+01
4.321608,2.05644146e-01,2.85043328e-01,3.48618496e-01,4.48443723e-01,1.26293586e+01
4.422111,2.03065719e-01,2.82167417e-01,3.45726719e-01,4.45439849e-01,1.23467840e+01
4.522613,2.00513546e-01,2.79336779e-01,3.42876339e-01,4.42467782e-01,1.20712070e+01
4.623116,1.97989079e-01,2.76551512e-01,3.40067083e-01,4.39527123e-01,1.18025811e+01
4.723618,1.95493753e-01,2.73811703e-01,3.37298682e-01,4.36617495e-01,1.15408623e+01
4.824121,1.93028986e-01,2.71117423e-01,3.34570870e-01,4.33738543e-01,1.12860095e+01
4.924623,1.90596179e-01,2.68468736e-01,3.31883393e-01,4.30889941e-01,1.10379844e+01
5.025126,1.88196712e-01,2.65865698e-01,3.29236007e-01,4.28071396e-01,1.07967520e+01
5.125628,1.85831955e-01,2.63308362e-01,3.26628485e-01,4.25282646e-01,1.05622808e+01
5.226131,1.83503258e-01,2.60796781e-01,3.24060618e-01,4.22523468e-01,1.03345432e+01
5.326633,1.81211962e-01,2.58331013e-01,3.21532219e-01,4.19793682e-01,1.01135158e+01
5.427136,1.78959396e-01,2.55911125e-01,3.19043131e-01,4.17093153e-01,9.89917981e+00
5.527638,1.76746883e-01,2.53537196e-01,3.16593228e-01,4.14421796e-01,9.69152145e+00
5.628141,1.74575741e-01,2.51209324e-01,3.14182418e-01,4.11779581e-01,9.49053260e+00
5.728643,1.72447288e-01,2.48927631e-01,3.11810655e-01,4.09166538e-01,9.29621121e+00
5.829146,1.70362850e-01,2.46692270e-01,3.09477938e-01,4.06582763e-01,9.10856202e+00
5.929648,1.68323760e-01,2.44503428e-01,3.07184320e-01,4.04028422e-01,8.92759720e+00
6.030151,1.66331372e-01,2.42361338e-01,3.04929915e-01,4.01503759e-01,8.75333722e+00
6.130653,1.64387064e-01,2.40266283e-01,3.02714902e-01,3.99009100e-01,8.58581167e+00
6.231156,1.62492246e-01,2.38218607e-01,3.00539539e-01,3.96544864e-01,8.42506032e+00
6.331658,1.60648376e-01,2.36218723e-01,2.98404163e-01,3.94111569e-01,8.27113427e+00
6.432161,1.58856964e-01,2.34267124e-01,2.96309208e-01,3.91709839e-01,8.12409722e+00
6.532663,1.57119588e-01,2.32364398e-01,2.94255209e-01,3.89340416e-01,7.98402699e+00
6.633166,1.55437909e-01,2.30511233e-01,2.92242815e-01,3.87004168e-01,7.85101720e+00
6.733668,1.53813690e-01,2.28708442e-01,2.90272806e-01,3.84702102e-01,7.72517920e+00
6.834171,1.52248810e-01,2.26956970e-01,2.88346100e-01,3.82435375e-01,7.60664429e+00
6.934673,1.50745290e-01,2.25257920e-01,2.86463775e-01,3.80205310e-01,7.49556629e+00
7.035176,1.49305315e-01,2.23612568e-01,2.84627083e-01,3.78013409e-01,7.39212447e+00
7.135678,1.47931267e-01,2.22022394e-01,2.82837474e-01,3.75861372e-01,7.29652698e+00
7.236181,1.46625753e-01,2.20489102e-01,2.81096617e-01,3.73751115e-01,7.20901476e+00
7.336683,1.45391647e-01,2.19014656e-01,2.79406427e-01,3.71684794e-01,7.12986618e+00
7.437186,1.44232132e-01,2.17601319e-01,2.77769097e-01,3.69664831e-01,7.05940241e+00
7.537688,1.43150751e-01,2.16251688e-01,2.76187132e-01,3.67693941e-01,6.99799369e+00
7.638191,1.42151467e-01,2.14968751e-01,2.74663393e-01,3.65775167e-01,6.94606674e+00
7.738693,1.41238729e-01,2.13755944e-01,2.73201146e-01,3.63911919e-01,6.90411348e+00
7.839196,1.40417557e-01,2.12617216e-01,2.71804117e-01,3.62108023e-01,6.87270140e+00
7.939698,1.39693632e-01,2.11557116e-01,2.70476565e-01,3.60367773e-01,6.85248586e+00
8.040201,1.39073410e-01,2.10580888e-01,2.69223362e-01,3.58695998e-01,6.84422474e+00
8.140704,1.38564252e-01,2.09694590e-01,2.68050092e-01,3.57098142e-01,6.84879612e+00
8.241206,1.38174579e-01,2.08905234e-01,2.66963173e-01,3.55580357e-01,6.86721949e+00
8.341709,1.37914056e-01,2.08220959e-01,2.65970002e-01,3.54149624e-01,6.90068150e+00
8.442211,1.37793817e-01,2.07651241e-01,2.65079133e-01,3.52813890e-01,6.95056725e+00
8.542714,1.37826720e-01,2.07207150e-01,2.64300502e-01,3.51582252e-01,7.01849856e+00
8.643216,1.38027672e-01,2.06901670e-01,2.63645702e-01,3.50465176e-01,7.10638114e+00
8.743719,1.38414005e-01,2.06750087e-01,2.63128321e-01,3.49474775e-01,7.21646285e+00
8.844221,1.39005939e-01,2.06770488e-01,2.62764386e-01,3.48625162e-01,7.35140631e+00
8.944724,1.39827135e-01,2.06984377e-01,2.62572905e-01,3.47932906e-01,7.51437980e+00
9.045226,1.40905371e-01,2.07417454e-01,2.62576574e-01,3.47417604e-01,7.70917206e+00
9.145729,1.42273362e-01,2.08100605e-01,2.62802677e-01,3.47102642e-01,7.94033804e+00
9.246231,1.43969750e-01,2.09071173e-01,2.63284261e-01,3.47016179e-01,8.21338564e+00
9.346734,1.46040307e-01,2.10374579e-01,2.64061658e-01,3.47192448e-01,8.53501671e+00
9.447236,1.48539398e-01,2.12066425e-01,2.65184502e-01,3.47673489e-01,8.91344092e+00
9.547739,1.51531727e-01,2.14215224e-01,2.66714379e-01,3.48511486e-01,9.35878815e+00
9.648241,1.55094434e-01,2.16905958e-01,2.68728386e-01,3.49771925e-01,9.88365592e+00
9.748744,1.59319553e-01,2.20244748e-01,2.71323899e-01,3.51537936e-01,1.05038434e+01
9.849246,1.64316841e-01,2.24364995e-01,2.74625037e-01,3.53916297e-01,1.12393474e+01
9.949749,1.70216901e-01,2.29435490e-01,2.78791461e-01,3.57045830e-01,1.21157292e+01
10.050251,1.77174390e-01,2.35671123e-01,2.84030449e-01,3.61109267e-01,1.31660175e+01
10.150754,1.85370831e-01,2.43347028e-01,2.90613528e-01,3.66350160e-01,1.44333925e+01
10.251256,1.95016082e-01,2.52817176e-01,2.98899471e-01,3.73097228e-01,1.59750355e+01
10.351759,2.06346664e-01,2.64538589e-01,3.09366145e-01,3.81799681e-01,1.78677416e+01
10.452261,2.19617799e-01,2.79102232e-01,3.22654547e-01,3.93078790e-01,2.02162633e+01
10.552764,2.35083909e-01,2.97270955e-01,3.39629226e-01,4.07803518e-01,2.31659752e+01
10.653266,2.52959649e-01,3.20022354e-01,3.61459835e-01,4.27201429e-01,2.69225597e+01
10.753769,2.73351300e-01,3.48587996e-01,3.89727261e-01,4.53020444e-01,3.17834422e+01
10.854271,2.96150053e-01,3.84464657e-01,4.26550800e-01,4.87760849e-01,3.81895609e+01
10.954774,3.20891718e-01,4.29338438e-01,4.74709339e-01,5.34995169e-01,4.68137597e+01
11.055276,3.46621858e-01,4.84795384e-01,5.37662132e-01,5.99767126e-01,5.87182937e+01
11.155779,3.71859920e-01,5.51597533e-01,6.19204759e-01,6.88947496e-01,7.56503206e+01
11.256281,3.94788409e-01,6.28295125e-01,7.22149907e-01,8.11038560e-01,1.00632488e+02
11.356784,4.13714712e-01,7.09423652e-01,8.45067276e-01,9.73844842e-01,1.39240925e+02
11.457286,4.27635413e-01,7.84963850e-01,9.77103257e-01,1.17656869e+00,2.02668327e+02
11.557789,4.36562000e-01,8.43760641e-01,1.09598239e+00,1.39473894e+00,3.16133712e+02
11.658291,4.41395105e-01,8.80101684e-01,1.17877762e+00,1.57578416e+00,5.46797696e+02
11.758794,4.43471112e-01,8.96878683e-01,1.21993422e+00,1.67789284e+00,1.12745995e+03
11.859296,4.44081324e-01,9.01956454e-01,1.23279926e+00,1.71181145e+00,3.37808105e+03
11.959799,4.44160032e-01,9.02616429e-01,1.23448597e+00,1.71633533e+00,4.17834842e+04
12.060302,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
12.160804,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
12.261307,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
12.361809,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
12.462312,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
12.562814,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
12.663317,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
12.763819,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
12.864322,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
12.964824,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
13.065327,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
13.165829,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
13.266332,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
13.366834,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
13.467337,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
13.567839,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
13.668342,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
13.768844,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
13.869347,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
13.969849,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
14.070352,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
14.170854,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
14.271357,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
14.371859,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
14.472362,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
14.572864,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
14.673367,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
14.773869,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
14.874372,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
14.974874,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
15.075377,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
15.175879,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
15.276382,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
15.376884,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
15.477387,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
15.577889,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
15.678392,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
15.778894,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
15.879397,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
15.979899,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
16.080402,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
16.180905,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
16.281407,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
16.381910,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
16.482412,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
16.582915,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
16.683417,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
16.783920,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
16.884422,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
16.984925,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
17.085427,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
17.185930,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
17.286432,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
17.386935,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
17.487437,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
17.587940,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
17.688442,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
17.788945,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
17.889447,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
17.989950,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
18.090452,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
18.190955,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
18.291457,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
18.391960,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
18.492462,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
18.592965,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
18.693467,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
18.793970,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
18.894472,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
18.994975,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
19.095477,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
19.195980,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
19.296482,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
19.396985,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
19.497487,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
19.597990,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
19.698492,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
19.798995,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
19.899497,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan
20.000000,4.44160551e-01,9.02620790e-01,1.23449712e+00,1.71636531e+00,nan


==> figures/data/posonly_inclusion.csv <==
time,Agent only,Agent + 1 Radar,Agent + 2 Radars
0.000000,3.22865268e+01,3.86544872e-01,3.20198130e-01
0.100503,3.16413133e+01,3.81467409e-01,3.17850333e-01
0.201005,3.10060952e+01,3.76447265e-01,3.15473969e-01
0.301508,3.03807936e+01,3.71484471e-01,3.13069600e-01
0.402010,2.97653299e+01,3.66579055e-01,3.10637834e-01
0.502513,2.91596256e+01,3.61731045e-01,3.08179328e-01
0.603015,2.85636023e+01,3.56940462e-01,3.05694784e-01
0.703518,2.79771821e+01,3.52207329e-01,3.03184952e-01
0.804020,2.74002869e+01,3.47531662e-01,3.00650630e-01
0.904523,2.68328390e+01,3.42913476e-01,2.98092661e-01
1.005025,2.62747612e+01,3.38352783e-01,2.95511936e-01
1.105528,2.57259760e+01,3.33849591e-01,2.92909393e-01
1.206030,2.51864066e+01,3.29403904e-01,2.90286013e-01
1.306533,2.46559762e+01,3.25015723e-01,2.87642825e-01
1.407035,2.41346086e+01,3.20685047e-01,2.84980900e-01
1.507538,2.36222275e+01,3.16411868e-01,2.82301351e-01
1.608040,2.31187571e+01,3.12196177e-01,2.79605335e-01
1.708543,2.26241221e+01,3.08037959e-01,2.76894048e-01
1.809045,2.21382473e+01,3.03937196e-01,2.74168726e-01
1.909548,2.16610579e+01,2.99893865e-01,2.71430639e-01
2.010050,2.11924797e+01,2.95907938e-01,2.68681096e-01
2.110553,2.07324387e+01,2.91979385e-01,2.65921439e-01
2.211055,2.02808615e+01,2.88108168e-01,2.63153041e-01
2.311558,1.98376750e+01,2.84294248e-01,2.60377304e-01
2.412060,1.94028067e+01,2.80537577e-01,2.57595658e-01
2.512563,1.89761847e+01,2.76838106e-01,2.54809560e-01
2.613065,1.85577375e+01,2.73195778e-01,2.52020486e-01
2.713568,1.81473944e+01,2.69610534e-01,2.49229936e-01
2.814070,1.77450852e+01,2.66082307e-01,2.46439425e-01
2.914573,1.73507404e+01,2.62611028e-01,2.43650488e-01
3.015075,1.69642912e+01,2.59196622e-01,2.40864667e-01
3.115578,1.65856698e+01,2.55839008e-01,2.38083519e-01
3.216080,1.62148088e+01,2.52538102e-01,2.35308608e-01
3.316583,1.58516421e+01,2.49293814e-01,2.32541503e-01
3.417085,1.54961043e+01,2.46106053e-01,2.29783775e-01
3.517588,1.51481312e+01,2.42974719e-01,2.27036997e-01
3.618090,1.48076595e+01,2.39899713e-01,2.24302740e-01
3.718593,1.44746273e+01,2.36880931e-01,2.21582571e-01
3.819095,1.41489737e+01,2.33918264e-01,2.18878052e-01
3.919598,1.38306393e+01,2.31011604e-01,2.16190733e-01
4.020101,1.35195661e+01,2.28160841e-01,2.13522160e-01
4.120603,1.32156978e+01,2.25365862e-01,2.10873861e-01
4.221106,1.29189796e+01,2.22626556e-01,2.08247356e-01
4.321608,1.26293586e+01,2.19942813e-01,2.05644146e-01
4.422111,1.23467840e+01,2.17314524e-01,2.03065719e-01
4.522613,1.20712070e+01,2.14741586e-01,2.00513546e-01
4.623116,1.18025811e+01,2.12223897e-01,1.97989079e-01
4.723618,1.15408623e+01,2.09761366e-01,1.95493753e-01
4.824121,1.12860095e+01,2.07353907e-01,1.93028986e-01
4.924623,1.10379844e+01,2.05001447e-01,1.90596179e-01
5.025126,1.07967520e+01,2.02703924e-01,1.88196712e-01
5.125628,1.05622808e+01,2.00461294e-01,1.85831955e-01
5.226131,1.03345432e+01,1.98273529e-01,1.83503258e-01
5.326633,1.01135158e+01,1.96140626e-01,1.81211962e-01
5.427136,9.89917981e+00,1.94062604e-01,1.78959396e-01
5.527638,9.69152145e+00,1.92039515e-01,1.76746883e-01
5.628141,9.49053260e+00,1.90071444e-01,1.74575741e-01
5.728643,9.29621121e+00,1.88158515e-01,1.72447288e-01
5.829146,9.10856202e+00,1.86300899e-01,1.70362850e-01
5.929648,8.92759720e+00,1.84498818e-01,1.68323760e-01
6.030151,8.75333722e+00,1.82752553e-01,1.66331372e-01
6.130653,8.58581167e+00,1.81062455e-01,1.64387064e-01
6.231156,8.42506032e+00,1.79428949e-01,1.62492246e-01
6.331658,8.27113427e+00,1.77852547e-01,1.60648376e-01
6.432161,8.12409722e+00,1.76333863e-01,1.58856964e-01
6.532663,7.98402699e+00,1.74873620e-01,1.57119588e-01
6.633166,7.85101720e+00,1.73472671e-01,1.55437909e-01
6.733668,7.72517920e+00,1.72132010e-01,1.53813690e-01
6.834171,7.60664429e+00,1.70852799e-01,1.52248810e-01
6.934673,7.49556629e+00,1.69636383e-01,1.50745290e-01
7.035176,7.39212447e+00,1.68484321e-01,1.49305315e-01
7.135678,7.29652698e+00,1.67398411e-01,1.47931267e-01
7.236181,7.20901476e+00,1.66380730e-01,1.46625753e-01
7.336683,7.12986618e+00,1.65433667e-01,1.45391647e-01
7.437186,7.05940241e+00,1.64559972e-01,1.44232132e-01
7.537688,6.99799369e+00,1.63762812e-01,1.43150751e-01
7.638191,6.94606674e+00,1.63045828e-01,1.42151467e-01
7.738693,6.90411348e+00,1.62413215e-01,1.41238729e-01
7.839196,6.87270140e+00,1.61869808e-01,1.40417557e-01
7.939698,6.85248586e+00,1.61421186e-01,1.39693632e-01
8.040201,6.84422474e+00,1.61073796e-01,1.39073410e-01
8.140704,6.84879612e+00,1.60835104e-01,1.38564252e-01
8.241206,6.86721949e+00,1.60713779e-01,1.38174579e-01
8.341709,6.90068150e+00,1.60719904e-01,1.37914056e-01
8.442211,6.95056725e+00,1.60865251e-01,1.37793817e-01
8.542714,7.01849856e+00,1.61163607e-01,1.37826720e-01
8.643216,7.10638114e+00,1.61631173e-01,1.38027672e-01
8.743719,7.21646285e+00,1.62287066e-01,1.38414005e-01
8.844221,7.35140631e+00,1.63153942e-01,1.39005939e-01
8.944724,7.51437980e+00,1.64258773e-01,1.39827135e-01
9.045226,7.70917206e+00,1.65633830e-01,1.40905371e-01
9.145729,7.94033804e+00,1.67317931e-01,1.42273362e-01
9.246231,8.21338564e+00,1.69358028e-01,1.43969750e-01
9.346734,8.53501671e+00,1.71811252e-01,1.46040307e-01
9.447236,8.91344092e+00,1.74747563e-01,1.48539398e-01
9.547739,9.35878815e+00,1.78253197e-01,1.51531727e-01
9.648241,9.88365592e+00,1.82435205e-01,1.55094434e-01
9.748744,1.05038434e+01,1.87427470e-01,1.59319553e-01
9.849246,1.12393474e+01,1.93398763e-01,1.64316841e-01
9.949749,1.21157292e+01,2.00563634e-01,1.70216901e-01
10.050251,1.31660175e+01,2.09197331e-01,1.77174390e-01
10.150754,1.44333925e+01,2.19656478e-01,1.85370831e-01
10.251256,1.59750355e+01,2.32408202e-01,1.95016082e-01
10.351759,1.78677416e+01,2.48071870e-01,2.06346664e-01
10.452261,2.02162633e+01,2.67480086e-01,2.19617799e-01
10.552764,2.31659752e+01,2.91769898e-01,2.35083909e-01
10.653266,2.69225597e+01,3.22522716e-01,2.52959649e-01
10.753769,3.17834422e+01,3.61985227e-01,2.73351300e-01
10.854271,3.81895609e+01,4.13429640e-01,2.96150053e-01
10.954774,4.68137597e+01,4.81762652e-01,3.20891718e-01
11.055276,5.87182937e+01,5.74597018e-01,3.46621858e-01
11.155779,7.56503206e+01,7.04222688e-01,3.71859920e-01
11.256281,1.00632488e+02,8.91409758e-01,3.94788409e-01
11.356784,1.39240925e+02,1.17309094e+00,4.13714712e-01
11.457286,2.02668327e+02,1.61828038e+00,4.27635413e-01
11.557789,3.16133712e+02,2.35863661e+00,4.36562000e-01
11.658291,5.46797696e+02,3.61249672e+00,4.41395105e-01
11.758794,1.12745995e+03,5.42789923e+00,4.43471112e-01
11.859296,3.37808105e+03,6.79033219e+00,4.44081324e-01
11.959799,4.17834842e+04,7.04756486e+00,4.44160032e-01
12.060302,nan,7.04933690e+00,4.44160551e-01
12.160804,nan,7.04933690e+00,4.44160551e-01
12.261307,nan,7.04933690e+00,4.44160551e-01
12.361809,nan,7.04933690e+00,4.44160551e-01
12.462312,nan,7.04933690e+00,4.44160551e-01
12.562814,nan,7.04933690e+00,4.44160551e-01
12.663317,nan,7.04933690e+00,4.44160551e-01
12.763819,nan,7.04933690e+00,4.44160551e-01
12.864322,nan,7.04933690e+00,4.44160551e-01
12.964824,nan,7.04933690e+00,4.44160551e-01
13.065327,nan,7.04933690e+00,4.44160551e-01
13.165829,nan,7.04933690e+00,4.44160551e-01
13.266332,nan,7.04933690e+00,4.44160551e-01
13.366834,nan,7.04933690e+00,4.44160551e-01
13.467337,nan,7.04933690e+00,4.44160551e-01
13.567839,nan,7.04933690e+00,4.44160551e-01
13.668342,nan,7.04933690e+00,4.44160551e-01
13.768844,nan,7.04933690e+00,4.44160551e-01
13.869347,nan,7.04933690e+00,4.44160551e-01
13.969849,nan,7.04933690e+00,4.44160551e-01
14.070352,nan,7.04933690e+00,4.44160551e-01
14.170854,nan,7.04933690e+00,4.44160551e-01
14.271357,nan,7.04933690e+00,4.44160551e-01
14.371859,nan,7.04933690e+00,4.44160551e-01
14.472362,nan,7.04933690e+00,4.44160551e-01
14.572864,nan,7.04933690e+00,4.44160551e-01
14.673367,nan,7.04933690e+00,4.44160551e-01
14.773869,nan,7.04933690e+00,4.44160551e-01
14.874372,nan,7.04933690e+00,4.44160551e-01
14.974874,nan,7.04933690e+00,4.44160551e-01
15.075377,nan,7.04933690e+00,4.44160551e-01
15.175879,nan,7.04933690e+00,4.44160551e-01
15.276382,nan,7.04933690e+00,4.44160551e-01
15.376884,nan,7.04933690e+00,4.44160551e-01
15.477387,nan,7.04933690e+00,4.44160551e-01
15.577889,nan,7.04933690e+00,4.44160551e-01
15.678392,nan,7.04933690e+00,4.44160551e-01
15.778894,nan,7.04933690e+00,4.44160551e-01
15.879397,nan,7.04933690e+00,4.44160551e-01
15.979899,nan,7.04933690e+00,4.44160551e-01
16.080402,nan,7.04933690e+00,4.44160551e-01
16.180905,nan,7.04933690e+00,4.44160551e-01
16.281407,nan,7.04933690e+00,4.44160551e-01
16.381910,nan,7.04933690e+00,4.44160551e-01
16.482412,nan,7.04933690e+00,4.44160551e-01
16.582915,nan,7.04933690e+00,4.44160551e-01
16.683417,nan,7.04933690e+00,4.44160551e-01
16.783920,nan,7.04933690e+00,4.44160551e-01
16.884422,nan,7.04933690e+00,4.44160551e-01
16.984925,nan,7.04933690e+00,4.44160551e-01
17.085427,nan,7.04933690e+00,4.44160551e-01
17.185930,nan,7.04933690e+00,4.44160551e-01
17.286432,nan,7.04933690e+00,4.44160551e-01
17.386935,nan,7.04933690e+00,4.44160551e-01
17.487437,nan,7.04933690e+00,4.44160551e-01
17.587940,nan,7.04933690e+00,4.44160551e-01
17.688442,nan,7.04933690e+00,4.44160551e-01
17.788945,nan,7.04933690e+00,4.44160551e-01
17.889447,nan,7.04933690e+00,4.44160551e-01
17.989950,nan,7.04933690e+00,4.44160551e-01
18.090452,nan,7.04933690e+00,4.44160551e-01
18.190955,nan,7.04933690e+00,4.44160551e-01
18.291457,nan,7.04933690e+00,4.44160551e-01
18.391960,nan,7.04933690e+00,4.44160551e-01
18.492462,nan,7.04933690e+00,4.44160551e-01
18.592965,nan,7.04933690e+00,4.44160551e-01
18.693467,nan,7.04933690e+00,4.44160551e-01
18.793970,nan,7.04933690e+00,4.44160551e-01
18.894472,nan,7.04933690e+00,4.44160551e-01
18.994975,nan,7.04933690e+00,4.44160551e-01
19.095477,nan,7.04933690e+00,4.44160551e-01
19.195980,nan,7.04933690e+00,4.44160551e-01
19.296482,nan,7.04933690e+00,4.44160551e-01
19.396985,nan,7.04933690e+00,4.44160551e-01
19.497487,nan,7.04933690e+00,4.44160551e-01
19.597990,nan,7.04933690e+00,4.44160551e-01
19.698492,nan,7.04933690e+00,4.44160551e-01
19.798995,nan,7.04933690e+00,4.44160551e-01
19.899497,nan,7.04933690e+00,4.44160551e-01
20.000000,nan,7.04933690e+00,4.44160551e-01


==> figures/data/posonly_update.csv <==
time,"$T_u=0$\,s","$T_u=1$\,s","$T_u=2.8$\,s","$T_u=8$\,s",Agent only
0.000000,3.20198130e-01,3.20198130e-01,3.20198130e-01,3.20198130e-01,3.22865268e+01
0.100503,3.17850333e-01,3.18651321e-01,3.18651321e-01,3.18651321e-01,3.16413133e+01
0.201005,3.15473969e-01,3.21837507e-01,3.21837507e-01,3.21837507e-01,3.10060952e+01
0.301508,3.13069600e-01,3.33948079e-01,3.33948079e-01,3.33948079e-01,3.03807936e+01
0.402010,3.10637834e-01,3.57484227e-01,3.57484227e-01,3.57484227e-01,2.97653299e+01
0.502513,3.08179328e-01,3.92639852e-01,3.92639852e-01,3.92639852e-01,2.91596256e+01
0.603015,3.05694784e-01,4.37970986e-01,4.37970986e-01,4.37970986e-01,2.85636023e+01
0.703518,3.03184952e-01,4.91672887e-01,4.91672887e-01,4.91672887e-01,2.79771821e+01
0.804020,3.00650630e-01,5.52389502e-01,5.52389502e-01,5.52389502e-01,2.74002869e+01
0.904523,2.98092661e-01,6.19331743e-01,6.19331743e-01,6.19331743e-01,2.68328390e+01
1.005025,2.95511936e-01,2.95511936e-01,6.92071884e-01,6.92071884e-01,2.62747612e+01
1.105528,2.92909393e-01,2.93770927e-01,7.70333037e-01,7.70333037e-01,2.57259760e+01
1.206030,2.90286013e-01,2.97130878e-01,8.53873015e-01,8.53873015e-01,2.51864066e+01
1.306533,2.87642825e-01,3.10040500e-01,9.42444031e-01,9.42444031e-01,2.46559762e+01
1.407035,2.84980900e-01,3.34966490e-01,1.03578922e+00,1.03578922e+00,2.41346086e+01
1.507538,2.82301351e-01,3.71804938e-01,1.13365045e+00,1.13365045e+00,2.36222275e+01
1.608040,2.79605335e-01,4.18816037e-01,1.23577626e+00,1.23577626e+00,2.31187571e+01
1.708543,2.76894048e-01,4.74067803e-01,1.34192668e+00,1.34192668e+00,2.26241221e+01
1.809045,2.74168726e-01,5.36203139e-01,1.45187502e+00,1.45187502e+00,2.21382473e+01
1.909548,2.71430639e-01,6.04461966e-01,1.56540744e+00,1.56540744e+00,2.16610579e+01
2.010050,2.68681096e-01,2.68681096e-01,1.68232125e+00,1.68232125e+00,2.11924797e+01
2.110553,2.65921439e-01,2.66863163e-01,1.80242250e+00,1.80242250e+00,2.07324387e+01
2.211055,2.63153041e-01,2.70627316e-01,1.92552328e+00,1.92552328e+00,2.02808615e+01
2.311558,2.60377304e-01,2.84727068e-01,2.05143897e+00,2.05143897e+00,1.98376750e+01
2.412060,2.57595658e-01,3.11532218e-01,2.17998549e+00,2.17998549e+00,1.94028067e+01
2.512563,2.54809560e-01,3.50532740e-01,2.31097672e+00,2.31097672e+00,1.89761847e+01
2.613065,2.52020486e-01,3.99631230e-01,2.44422191e+00,2.44422191e+00,1.85577375e+01
2.713568,2.49229936e-01,4.56753774e-01,2.57952337e+00,2.57952337e+00,1.81473944e+01
2.814070,2.46439425e-01,5.20541229e-01,2.46439425e-01,2.71667412e+00,1.77450852e+01
2.914573,2.43650488e-01,5.90265131e-01,2.44668538e-01,2.85545575e+00,1.73507404e+01
3.015075,2.40864667e-01,2.40864667e-01,2.48929885e-01,2.99563633e+00,1.69642912e+01
3.115578,2.38083519e-01,2.39121918e-01,2.64228819e-01,3.13696857e+00,1.65856698e+01
3.216080,2.35308608e-01,2.43529994e-01,2.92790074e-01,3.27918802e+00,1.62148088e+01
3.316583,2.32541503e-01,2.59154885e-01,3.33712966e-01,3.42201156e+00,1.58516421e+01
3.417085,2.29783775e-01,2.88174287e-01,3.84607039e-01,3.56513608e+00,1.54961043e+01
3.517588,2.27036997e-01,3.29584149e-01,4.43303889e-01,3.70823752e+00,1.51481312e+01
3.618090,2.24302740e-01,3.80924823e-01,5.08454583e-01,3.85097023e+00,1.48076595e+01
3.718593,2.21582571e-01,4.40009712e-01,5.79359489e-01,3.99296686e+00,1.44746273e+01
3.819095,2.18878052e-01,5.05494621e-01,6.55642563e-01,4.13383862e+00,1.41489737e+01
3.919598,2.16190733e-01,5.76687122e-01,7.37034981e-01,4.27317634e+00,1.38306393e+01
4.020101,2.13522160e-01,2.13522160e-01,8.23281627e-01,4.41055206e+00,1.35195661e+01
4.120603,2.10873861e-01,2.12017630e-01,9.14116155e-01,4.54552144e+00,1.32156978e+01
4.221106,2.08247356e-01,2.17267159e-01,1.00926192e+00,4.67762696e+00,1.29189796e+01
4.321608,2.05644146e-01,2.34603107e-01,1.10843819e+00,4.80640201e+00,1.26293586e+01
4.422111,2.03065719e-01,2.65904873e-01,1.21136451e+00,4.93137575e+00,1.23467840e+01
4.522613,2.00513546e-01,3.09650421e-01,1.31776215e+00,5.05207884e+00,1.20712070e+01
4.623116,1.97989079e-01,3.63089928e-01,1.42735320e+00,5.16804997e+00,1.18025811e+01
4.723618,1.95493753e-01,4.23989598e-01,1.53985823e+00,5.27884294e+00,1.15408623e+01
4.824121,1.93028986e-01,4.91040456e-01,1.65499331e+00,5.38403430e+00,1.12860095e+01
4.924623,1.90596179e-01,5.63580484e-01,1.77246685e+00,5.48323127e+00,1.10379844e+01
5.025126,1.88196712e-01,1.88196712e-01,1.89197656e+00,5.57607973e+00,1.07967520e+01
5.125628,1.85831955e-01,1.87077448e-01,2.01320693e+00,5.66227191e+00,1.05622808e+01
5.226131,1.83503258e-01,1.93273353e-01,2.13582707e+00,5.74155374e+00,1.03345432e+01
5.326633,1.81211962e-01,2.12283361e-01,2.25948944e+00,5.81373134e+00,1.01135158e+01
5.427136,1.78959396e-01,2.45610749e-01,2.38382922e+00,5.87867648e+00,9.89917981e+00
5.527638,1.76746883e-01,2.91286760e-01,2.50846478e+00,5.93633088e+00,9.69152145e+00
5.628141,1.74575741e-01,3.46409382e-01,1.74575741e-01,5.98670900e+00,9.49053260e+00
5.728643,1.72447288e-01,4.08776513e-01,1.73745495e-01,6.02989944e+00,9.29621121e+00
5.829146,1.70362850e-01,4.77125025e-01,1.80509344e-01,6.06606467e+00,9.10856202e+00
5.929648,1.68323760e-01,5.50803716e-01,2.00402400e-01,6.09543935e+00,8.92759720e+00
6.030151,1.66331372e-01,1.66331372e-01,2.34694079e-01,6.11832724e+00,8.75333722e+00
6.130653,1.64387064e-01,1.65714534e-01,2.81222626e-01,6.13509694e+00,8.58581167e+00
6.231156,1.62492246e-01,1.72841069e-01,3.37074619e-01,6.14617665e+00,8.42506032e+00
6.331658,1.60648376e-01,1.93241571e-01,4.00101191e-01,6.15204823e+00,8.27113427e+00
6.432161,1.58856964e-01,2.28039522e-01,4.69066510e-01,6.15324085e+00,8.12409722e+00
6.532663,1.57119588e-01,2.74986454e-01,5.43313151e-01,6.15032457e+00,7.98402699e+00
6.633166,1.55437909e-01,3.31194469e-01,6.22446621e-01,6.14390403e+00,7.85101720e+00
6.733668,1.53813690e-01,3.94561612e-01,7.06156865e-01,6.13461255e+00,7.72517920e+00
6.834171,1.52248810e-01,4.63869099e-01,7.94144751e-01,6.12310691e+00,7.60664429e+00
6.934673,1.50745290e-01,5.38450509e-01,8.86101676e-01,6.11006291e+00,7.49556629e+00
7.035176,1.49305315e-01,1.49305315e-01,9.81709172e-01,6.09617190e+00,7.39212447e+00
7.135678,1.47931267e-01,1.49301929e-01,1.08064360e+00,6.08213838e+00,7.29652698e+00
7.236181,1.46625753e-01,1.57242991e-01,1.18258103e+00,6.06867883e+00,7.20901476e+00
7.336683,1.45391647e-01,1.78551146e-01,1.28720146e+00,6.05652170e+00,7.12986618e+00
7.437186,1.44232132e-01,2.14075147e-01,1.39419288e+00,6.04640869e+00,7.05940241e+00
7.537688,1.43150751e-01,2.61521587e-01,1.50325574e+00,6.03909741e+00,6.99799369e+00
7.638191,1.42151467e-01,3.18169759e-01,1.61410818e+00,6.03536530e+00,6.94606674e+00
7.738693,1.41238729e-01,3.82063163e-01,1.72649234e+00,6.03601509e+00,6.90411348e+00
7.839196,1.40417557e-01,4.52021635e-01,1.84018152e+00,6.04188168e+00,6.87270140e+00
7.939698,1.39693632e-01,5.27346706e-01,1.95498822e+00,6.05384063e+00,6.85248586e+00
8.040201,1.39073410e-01,1.39073410e-01,2.07077256e+00,1.39073410e-01,6.84422474e+00
8.140704,1.38564252e-01,1.39915781e-01,2.18745076e+00,1.39915781e-01,6.84879612e+00
8.241206,1.38174579e-01,1.48580773e-01,2.30500331e+00,1.48580773e-01,6.86721949e+00
8.341709,1.37914056e-01,1.70251895e-01,2.42348222e+00,1.70251895e-01,6.90068150e+00
8.442211,1.37793817e-01,2.05730523e-01,1.37793817e-01,2.05730523e-01,6.95056725e+00
8.542714,1.37826720e-01,2.52960527e-01,1.39145341e-01,2.52960527e-01,7.01849856e+00
8.643216,1.38027672e-01,3.09512165e-01,1.48155977e-01,3.09512165e-01,7.10638114e+00
8.743719,1.38414005e-01,3.73594308e-01,1.69867269e-01,3.73594308e-01,7.21646285e+00
8.844221,1.39005939e-01,4.44058866e-01,2.05151198e-01,4.44058866e-01,7.35140631e+00
8.944724,1.39827135e-01,5.20172200e-01,2.52144074e-01,5.20172200e-01,7.51437980e+00
9.045226,1.40905371e-01,1.40905371e-01,3.08568032e-01,6.01431035e-01,7.70917206e+00
9.145729,1.42273362e-01,1.43503294e-01,3.72698994e-01,6.87458867e-01,7.94033804e+00
9.246231,1.43969750e-01,1.53374222e-01,4.43396166e-01,7.77957488e-01,8.21338564e+00
9.346734,1.46040307e-01,1.75253269e-01,5.19908313e-01,8.72686685e-01,8.53501671e+00
9.447236,1.48539398e-01,2.10223658e-01,6.01713578e-01,9.71455658e-01,8.91344092e+00
9.547739,1.51531727e-01,2.56855451e-01,6.88426363e-01,1.07411822e+00,9.35878815e+00
9.648241,1.55094434e-01,3.13167322e-01,7.79750135e-01,1.18056841e+00,9.88365592e+00
9.748744,1.59319553e-01,3.77548667e-01,8.75453961e-01,1.29073539e+00,1.05038434e+01
9.849246,1.64316841e-01,4.48867391e-01,9.75359468e-01,1.40457714e+00,1.12393474e+01
9.949749,1.70216901e-01,5.26346279e-01,1.07933193e+00,1.52207322e+00,1.21157292e+01
10.050251,1.77174390e-01,1.77174390e-01,1.18727310e+00,1.64321713e+00,1.31660175e+01
10.150754,1.85370831e-01,1.86300348e-01,1.29911521e+00,1.76800895e+00,1.44333925e+01
10.251256,1.95016082e-01,2.02014556e-01,1.41481685e+00,1.89644987e+00,1.59750355e+01
10.351759,2.06346664e-01,2.28095160e-01,1.53436184e+00,2.02854008e+00,1.78677416e+01
10.452261,2.19617799e-01,2.66175730e-01,1.65776356e+00,2.16428270e+00,2.02162633e+01
10.552764,2.35083909e-01,3.16208635e-01,1.78507796e+00,2.30369706e+00,2.31659752e+01
10.653266,2.52959649e-01,3.77437487e-01,1.91643122e+00,2.44684645e+00,2.69225597e+01
10.753769,2.73351300e-01,4.49133932e-01,2.05207202e+00,2.59388931e+00,3.17834422e+01
10.854271,2.96150053e-01,5.30964969e-01,2.19246766e+00,2.74517036e+00,3.81895609e+01
10.954774,3.20891718e-01,6.23167925e-01,2.33848285e+00,2.90138697e+00,4.68137597e+01
11.055276,3.46621858e-01,3.46621858e-01,2.49172330e+00,3.06390753e+00,5.87182937e+01
11.155779,3.71859920e-01,3.72532401e-01,2.65522495e+00,3.23542038e+00,7.56503206e+01
11.256281,3.94788409e-01,4.00277222e-01,3.94788409e-01,3.42133797e+00,1.00632488e+02
11.356784,4.13714712e-01,4.32500124e-01,4.14427699e-01,3.63297223e+00,1.39240925e+02
11.457286,4.27635413e-01,4.72082711e-01,4.33462193e-01,3.89465645e+00,2.02668327e+02
11.557789,4.36562000e-01,5.21460664e-01,4.56301821e-01,4.25680774e+00,3.16133712e+02
11.658291,4.41395105e-01,5.82019215e-01,4.87394079e-01,4.79580810e+00,5.46797696e+02
11.758794,4.43471112e-01,6.54058988e-01,5.30052612e-01,5.49079662e+00,1.12745995e+03
11.859296,4.44081324e-01,7.37236009e-01,5.85938284e-01,6.04768022e+00,3.37808105e+03
11.959799,4.44160032e-01,8.31047246e-01,6.55292774e-01,6.35108484e+00,4.17834842e+04
12.060302,4.44160551e-01,4.44160551e-01,7.37416815e-01,6.59624128e+00,nan
12.160804,4.44160551e-01,4.44921749e-01,8.31048800e-01,6.84403185e+00,nan
12.261307,4.44160551e-01,4.50214100e-01,9.34904328e-01,7.09490166e+00,nan
12.361809,4.44160551e-01,4.64275046e-01,1.04788174e+00,7.34881165e+00,nan
12.462312,4.44160551e-01,4.90501494e-01,1.16907350e+00,7.60572428e+00,nan
12.562814,4.44160551e-01,5.30918575e-01,1.29774297e+00,7.86560345e+00,nan
12.663317,4.44160551e-01,5.86054926e-01,1.43329293e+00,8.12841440e+00,nan
12.763819,4.44160551e-01,6.55293713e-01,1.57523615e+00,8.39412362e+00,nan
12.864322,4.44160551e-01,7.37416815e-01,1.72317100e+00,8.66269881e+00,nan
12.964824,4.44160551e-01,8.31048800e-01,1.87676247e+00,8.93410874e+00,nan
13.065327,4.44160551e-01,4.44160551e-01,2.03572756e+00,9.20832324e+00,nan
13.165829,4.44160551e-01,4.44921749e-01,2.19982429e+00,9.48531312e+00,nan
13.266332,4.44160551e-01,4.50214100e-01,2.36884331e+00,9.76505013e+00,nan
13.366834,4.44160551e-01,4.64275046e-01,2.54260152e+00,1.00475069e+01,nan
13.467337,4.44160551e-01,4.90501494e-01,2.72093716e+00,1.03326568e+01,nan
13.567839,4.44160551e-01,5.30918575e-01,2.90370605e+00,1.06204742e+01,nan
13.668342,4.44160551e-01,5.86054926e-01,3.09077864e+00,1.09109340e+01,nan
13.768844,4.44160551e-01,6.55293713e-01,3.28203761e+00,1.12040119e+01,nan
13.869347,4.44160551e-01,7.37416815e-01,3.47737606e+00,1.14996844e+01,nan
13.969849,4.44160551e-01,8.31048800e-01,3.67669599e+00,1.17979283e+01,nan
14.070352,4.44160551e-01,4.44160551e-01,4.44160551e-01,1.20987214e+01,nan
14.170854,4.44160551e-01,4.44921749e-01,4.44921749e-01,1.24020419e+01,nan
14.271357,4.44160551e-01,4.50214100e-01,4.50214100e-01,1.27078686e+01,nan
14.371859,4.44160551e-01,4.64275046e-01,4.64275046e-01,1.30161808e+01,nan
14.472362,4.44160551e-01,4.90501494e-01,4.90501494e-01,1.33269584e+01,nan
14.572864,4.44160551e-01,5.30918575e-01,5.30918575e-01,1.36401816e+01,nan
14.673367,4.44160551e-01,5.86054926e-01,5.86054926e-01,1.39558314e+01,nan
14.773869,4.44160551e-01,6.55293713e-01,6.55293713e-01,1.42738889e+01,nan
14.874372,4.44160551e-01,7.37416815e-01,7.37416815e-01,1.45943359e+01,nan
14.974874,4.44160551e-01,8.31048800e-01,8.31048800e-01,1.49171544e+01,nan
15.075377,4.44160551e-01,4.44160551e-01,9.34904328e-01,1.52423270e+01,nan
15.175879,4.44160551e-01,4.44921749e-01,1.04788174e+00,1.55698367e+01,nan
15.276382,4.44160551e-01,4.50214100e-01,1.16907350e+00,1.58996666e+01,nan
15.376884,4.44160551e-01,4.64275046e-01,1.29774297e+00,1.62318004e+01,nan
15.477387,4.44160551e-01,4.90501494e-01,1.43329293e+00,1.65662221e+01,nan
15.577889,4.44160551e-01,5.30918575e-01,1.57523615e+00,1.69029160e+01,nan
15.678392,4.44160551e-01,5.86054926e-01,1.72317100e+00,1.72418668e+01,nan
15.778894,4.44160551e-01,6.55293713e-01,1.87676247e+00,1.75830594e+01,nan
15.879397,4.44160551e-01,7.37416815e-01,2.03572756e+00,1.79264791e+01,nan
15.979899,4.44160551e-01,8.31048800e-01,2.19982429e+00,1.82721113e+01,nan
16.080402,4.44160551e-01,4.44160551e-01,2.36884331e+00,4.44160551e-01,nan
16.180905,4.44160551e-01,4.44921749e-01,2.54260152e+00,4.44921749e-01,nan
16.281407,4.44160551e-01,4.50214100e-01,2.72093716e+00,4.50214100e-01,nan
16.381910,4.44160551e-01,4.64275046e-01,2.90370605e+00,4.64275046e-01,nan
16.482412,4.44160551e-01,4.90501494e-01,3.09077864e+00,4.90501494e-01,nan
16.582915,4.44160551e-01,5.30918575e-01,3.28203761e+00,5.30918575e-01,nan
16.683417,4.44160551e-01,5.86054926e-01,3.47737606e+00,5.86054926e-01,nan
16.783920,4.44160551e-01,6.55293713e-01,3.67669599e+00,6.55293713e-01,nan
16.884422,4.44160551e-01,7.37416815e-01,4.44160551e-01,7.37416815e-01,nan
16.984925,4.44160551e-01,8.31048800e-01,4.44921749e-01,8.31048800e-01,nan
17.085427,4.44160551e-01,4.44160551e-01,4.50214100e-01,9.34904328e-01,nan
17.185930,4.44160551e-01,4.44921749e-01,4.64275046e-01,1.04788174e+00,nan
17.286432,4.44160551e-01,4.50214100e-01,4.90501494e-01,1.16907350e+00,nan
17.386935,4.44160551e-01,4.64275046e-01,5.30918575e-01,1.29774297e+00,nan
17.487437,4.44160551e-01,4.90501494e-01,5.86054926e-01,1.43329293e+00,nan
17.587940,4.44160551e-01,5.30918575e-01,6.55293713e-01,1.57523615e+00,nan
17.688442,4.44160551e-01,5.86054926e-01,7.37416815e-01,1.72317100e+00,nan
17.788945,4.44160551e-01,6.55293713e-01,8.31048800e-01,1.87676247e+00,nan
17.889447,4.44160551e-01,7.37416815e-01,9.34904328e-01,2.03572756e+00,nan
17.989950,4.44160551e-01,8.31048800e-01,1.04788174e+00,2.19982429e+00,nan
18.090452,4.44160551e-01,4.44160551e-01,1.16907350e+00,2.36884331e+00,nan
18.190955,4.44160551e-01,4.44921749e-01,1.29774297e+00,2.54260152e+00,nan
18.291457,4.44160551e-01,4.50214100e-01,1.43329293e+00,2.72093716e+00,nan
18.391960,4.44160551e-01,4.64275046e-01,1.57523615e+00,2.90370605e+00,nan
18.492462,4.44160551e-01,4.90501494e-01,1.72317100e+00,3.09077864e+00,nan
18.592965,4.44160551e-01,5.30918575e-01,1.87676247e+00,3.28203761e+00,nan
18.693467,4.44160551e-01,5.86054926e-01,2.03572756e+00,3.47737606e+00,nan
18.793970,4.44160551e-01,6.55293713e-01,2.19982429e+00,3.67669599e+00,nan
18.894472,4.44160551e-01,7.37416815e-01,2.36884331e+00,3.87990707e+00,nan
18.994975,4.44160551e-01,8.31048800e-01,2.54260152e+00,4.08692565e+00,nan
19.095477,4.44160551e-01,4.44160551e-01,2.72093716e+00,4.29767394e+00,nan
19.195980,4.44160551e-01,4.44921749e-01,2.90370605e+00,4.51207927e+00,nan
19.296482,4.44160551e-01,4.50214100e-01,3.09077864e+00,4.73007360e+00,nan
19.396985,4.44160551e-01,4.64275046e-01,3.28203761e+00,4.95159292e+00,nan
19.497487,4.44160551e-01,4.90501494e-01,3.47737606e+00,5.17657693e+00,nan
19.597990,4.44160551e-01,5.30918575e-01,3.67669599e+00,5.40496859e+00,nan
19.698492,4.44160551e-01,5.86054926e-01,4.44160551e-01,5.63671388e+00,nan
19.798995,4.44160551e-01,6.55293713e-01,4.44921749e-01,5.87176150e+00,nan
19.899497,4.44160551e-01,7.37416815e-01,4.50214100e-01,6.11006262e+00,nan
20.000000,4.44160551e-01,8.31048800e-01,4.64275046e-01,6.35157070e+00,nan

